Improving Medical Diagnostics with Vision-Language Models: Convex Hull-Based Uncertainty Analysis

In recent years, vision-language models (VLMs) have been applied to various fields, including healthcare, education, finance, and manufacturing, with remarkable performance. However, concerns remain regarding VLMs' consistency and uncertainty, particularly in critical applications such as healthcare, which demand a high level of trust and reliability. This paper proposes a novel approach to evaluate uncertainty in VLMs' responses using a convex hull approach on a healthcare application for Visual Question Answering (VQA). LLM-CXR model is selected as the medical VLM utilized to generate responses for a given prompt at different temperature settings, i.e., 0.001, 0.25, 0.50, 0.75, and 1.00. According to the results, the LLM-CXR VLM shows a high uncertainty at higher temperature settings. Experimental outcomes emphasize the importance of uncertainty in VLMs' responses, especially in healthcare applications.

==> imgs/output_images_responses/00/least_uncertain_responses_1.txt <==
Image: 000011-6.jpg

Responses:
-- 000011-6.jpg
-- No relevant change as compared to the previous image.  Low lung volumes with areas of atelectasis at both the left and the right lung bases. Moderate cardiomegaly without overt pulmonary edema.  No pleural effusions.  No pneumonia.   
-- 1.  There is increased left upper lobe collapse with associated atelectasis.  There is no focal consolidation in the mid-to-lower lung.  No evidence of pulmonary edema or pneumothorax.  The heart is not appreciably enlarged.  Mediastinal contours are unchanged with prominence of the azygos and vascular deficiency.  No acute bony abnormality.   
-- No pneumothorax or right effusion. 
-- NG tube coils in the fundus. 
-- 1. Increased pleural fluid within the right chest wall, which may be loculated. 2. Mild edema and small right apical pneumothorax. 3. Right upper lobe collapse. 4. Prominence of the superior mediastinum and left mediastinum, which may be due to the combination of a tortuous aorta and possibly mediastinal lipomatosis.  Chest CT is recommended for further evaluation. Findings were communicated via telephone by Dr. ___ to Dr. ___ at ___ on ___.   
-- As compared to ___ radiograph, a poorly defined right perihilar opacity has substantially improved with residual right perihilar and right basilar opacities which could potentially be due to residual aspiration pneumonia or atelectasis.  Exam is otherwise unchanged, and cardiomediastinal contours are stable.  Interval resolution of gastric distension.   
-- 1.   Left upper lobe collapse 2.  No displaced rib fractures visualized.   
-- Right hilum and right upper lobe atelectasis. These findings were communicated via telephone by Dr. ___ to Dr. ___ at ___ on ___.   
-- Right mainstem central venous catheter with distal tip at the cavoatrial junction, slightly withdrawn compared to the prior study. Otherwise no acute intrathoracic process.   
-- Cardiomediastinal silhouette is unchanged including significant cardiomegaly. NG tube tip is in the stomach. Lungs are overall clear. There is no pleural effusion or pneumothorax. Overall no substantial change compared to the prior study demonstrated   
-- Heart size and mediastinum are stable.  Lungs are essentially clear.  No appreciable pleural effusion demonstrated.  No pneumothorax is seen.   
-- In comparison with the study of ___, there is again substantial enlargement of the cardiac silhouette with no evidence of vascular congestion.  The discordance raises the possibility of cardiomyopathy.  Otherwise, little change.   
-- No evidence of pneumothorax. 
-- 1. A Right apical pneumothorax appears to have progressed compared to the CT chest performed 4 hours prior. 2. Increased opacification of the right hemithorax with increased volume loss. 3. No pulmonary vascular congestion. Findings were discussed with Dr. ___ at 11:20 a.m.   
-- No acute cardiothoracic process.  Tortuous thoracic aorta for which clinical correlation is advised.   
-- Interval progression of post interstitial opacities particularly on the right is concerning for interstitial edema.   
-- Moderate right-sided pneumothorax post-pigtail catheter drainage.   
-- Left chest tube in place.  Subcutaneous emphysema extending into the neck bilaterally.   
-- Unchanged position of the endotracheal tube and left PICC. Unchanged small right apical pneumothorax.   
-- Status post thoracentesis with large postprocedural pneumothorax and small effusion. These findings were communicated via telephone by Dr. ___ to Dr. ___ at ___ on ___.   
-- Resolution of right pneumothorax, left pneumothorax, and bilateral pulmonary opacities.   
-- AP chest compared to ___ and ___: No radiographic evidence of pneumonia or cardiac decompensation.  No pneumothorax.  Heart size normal.  The thoracic aorta is tortuous, the ascending portion dilated or tortuous, but unchanged since at least ___.  No mediastinal widening.  Slight contour abnormalities of the ribs are not attributable to fracture.   
-- Findings suggestive of post lobectomy changes with volume loss in the right lung.   
-- 1.  Moderately well inflated lungs without evidence of focal airspace consolidation, pulmonary edema, pleural effusions, or pneumothorax.  Overall, cardiac and mediastinal contours are within normal limits.   
-- AP chest reviewed in the absence of prior chest radiographs: Large left apical pneumothorax, moderately large right pneumothorax, appreciable leftward mediastinal shift, subcutaneous emphysema in the right lateral chest wall, all new since ___:00 p.m. on ___.  Mild cardiomegaly is stable.  Pleural effusions are presumed, but not substantial.  Mediastinal contours are shifted only slightly to the left.  Right supraclavicular central venous catheter ends in the upper SVC. Dr. ___ was paged at 2:05 p.m. and told the findings were recognized.   
-- Right internal jugular central venous catheter tip terminates in the mid/low SVC. Cardiac silhouette size is unchanged. The mediastinal and hilar contours are unchanged. Pulmonary vasculature is not engorged. Streaky opacity in the retrocardiac region may reflect atelectasis but infection cannot be completely excluded. No pleural effusion or pneumothorax is seen. There are no acute osseous abnormalities. Right internal jugular central venous catheter tip in the mid/low SVC. Streaky retrocardiac opacity, possibly reflecting atelectasis but infection is not excluded.   
-- 1.  A right-sided port ends in the right atrium, 1 cm below the expected location of the superior cavoatrial junction.  The patient will have to have this pulled back by 2 to 3 cm. 2.  Interval worsening of a moderate right pneumothorax with worsening collapse of the remaining right lung parenchyma.   
-- New right-sided chest tube 


==> imgs/output_images_responses/00/least_uncertain_responses_2.txt <==
Image: 21f0cfca1c3d5d11e9eb8f6c670f73_jumbo.jpg

Responses:
-- 21f0cfca1c3d5d11e9eb8f6c670f73_jumbo.jpg
-- Interval slight progression of interstitial edema, most likely secondary to fluid overload, less likely cardiogenic.  New left perihilar opacity either secondary to asymmetric edema or aspiration/infection.   
-- Improved pulmonary edema with persistent central vascular engorgement.   
-- Complete opacification of the right hemithorax with rightward shift of mediastinal structures concerning for a large right tension hydropneumothorax. Dr. ___ was aware of these findings at 4:07 p.m. on ___ via telephone immediately after discovery.  Additional imaging with a CT of the chest was recommended. NOTIFICATION:  The findings were discussed by Dr. ___ with Dr. ___ on the telephone on ___ at 11:46 AM, 15 minutes after discovery of the findings.   
-- AP chest compared to ___, 1:44 p.m.: Patient has had pneumonectomy, right upper and lower lobes, right hilar masscollapse, consolidation in the right lower and left lower lobes is unchanged.  Left upper lobe collapse has improved.  Subcutaneous emphysema in the chest wall, both flanks, and neck is presumed from continued monitoring of this patient with a supine radiograph available.  There is no pneumothorax or appreciable pleural effusion.  A right pigtail catheter ends at the apex.  Mediastinal widening is stable.  Subcutaneous emphysema in the right neck is increasing.   
-- No significant change. 
-- Normal heart, lungs, hila, mediastinum, and pleural surfaces. No evidence of intrathoracic malignancy or infection, including pneumonia.   
-- Endotracheal tube terminates approximately 6.5 cm above the carinal. Enteric tube courses below the diaphragm, out of the field of view. Central pulmonary vascular engorgement. Enteric tube in appropriate position. Central pulmonary vascular engorgement.  No free air under the diaphragm.   
-- No new infiltrate 
-- No pneumothorax post-transbronchial biopsy. 
-- Multifocal consolidative opacities throughout the right lung concerning for widespread pneumonia.  Recommend repeat after treatment to document resolution.   
-- Moderate pulmonary vascular congestion with associated interstitial edema.  Widening of the superior mediastinum due to aortic dissection and enlargement of the pulmonary artery.  Please see subsequent CTA for further details.   
-- Multifocal infiltrative pulmonary abnormality with a combination of diffuse and relatively focal alveolar opacities.  In the appropriate clinical setting, this could be due to severe pulmonary edema or alternatively multifocal infection, ARDS or diffuse pulmonary hemorrhage.  Pulmonary hemorrhage is an additional consideration given the history of hemoptysis.  A CT may be helpful for initial further evaluation.   
-- AP chest compared to ___: Right lung has been reasonably well expanded and clear since ___ following insertion of the right basal pleural pigtail catheter, no appreciable pneumothorax or hemothorax.  There is at least a small volume of postoperative pleural fluid or fluid in the fissures.  The volume of pneumothorax depends on the level of inspiration.  Left lung is grossly clear.  Heart size is normal.  Mediastinal widening is a function of relative elevation of the right hemidiaphragm.   
-- 1.  Known right upper lobe mass status post right upper lobectomy.  Left-sided parenchymal opacity may be secondary to post-radiation changes or chronic fibrosis/interstitial lung disease.  No definite superimposed acute cardiopulmonary process. 2.  No evidence of free air beneath the diaphragms.   
-- In comparison with the study ___ ___, there is little change in the extensive multifocal pulmonary consolidation involving the right upper lobe to a lesser extent.  In view of the complex pulmonary changes, it would be very difficult to unequivocally exclude superimposed pneumonia in the appropriate clinical setting, especially in the absence of a lateral view.   
-- Satisfactory placement of endotracheal and enteric tubes.  Left upper lobe collapse and consolidation.   
-- ET tube in appropriate position.  NG tube should be advanced. 
-- The pacemaker is noted projecting over the right mediastinum.  Please correlate with pacemaker placement.  The heart size is top normal.  The aorta is tortuous.  There is no pneumothorax.  No focal consolidations or pleural effusion are seen.   
-- No relevant change as compared to the previous image.  The patient carries a nasogastric tube. The course of the tube is unremarkable, the tip projects over the gastroesophageal junction.  The tube should be advanced by approximately 5 cm.  The endotracheal tube is in unchanged position. No change in appearance of the Swan-Ganz catheter. Unchanged appearance of the cardiac silhouette.   
-- No significant interval change in extensive subcutaneous emphysema.  No pneumothorax.   
-- No evidence of pulmonary edema.  Transventricular pacer leads end in the right atrium and right ventricle.  There is no pneumothorax.  Bilateral pleural effusion is small, right greater than left.   
-- In comparison with the study of ___, there has been placement of an endotracheal tube with its tip approximately 4.5 cm above the carina.  The pneumothoraces are essentially unchanged.  Right chest tube remains in place with no definite pneumothorax. Continued pulmonary vascular congestion with tortuosity of the aorta and Port-A-Cath extending to the right atrium.  The left hemidiaphragm is more sharply seen. This could well reflect merely the erect position of the patient.   
-- Interval removal of endotracheal tube.  No pneumothorax. 
-- 1.  No radiopaque foreign body detected. 2.  Diffuse pulmonary reticular parenchymal fibrosis, chronic interstitial lung disease, versus pulmonary edema.   
-- Aortic stent graft in place. ET tube tip near the carina.  Decreased inspiratory effort.  No clear delineation of known hilar adenopathy   
-- Status post ET tube placement with its tip in appropriate position.   
-- No significant interval change.  No focal consolidation to suggest pneumonia.   
-- Interval progression of pulmonary edema. 


==> imgs/output_images_responses/00/top_uncertain_responses_1.txt <==
Image: covid-19-pneumonia-23-day9.jpg

Responses:
-- covid-19-pneumonia-23-day9.jpg
-- Right upper lobe collapse.  Diffuse ground-glass opacity that may represent post-radiation changes; if clinical suspicion for infection persists, consider re-imaging after optimization of fluid status.   
-- Endotracheal tube tip is approximately 3.7 cm above the carina.  Nasogastric tube tip is off the film, at least in the stomach.  There is right-sided central venous catheter tip at the junction of the SVC and proximal right atrium.  There is some patchy opacity in the right upper lung field and a small right-sided pleural effusion is suspected.  Overall, the appearance is unchanged compared to recent chest CT.  No pneumothoraces are seen.   
-- New moderate to large right pneumothorax and partial collapse of the right upper lobe. These findings were communicated via telephone by Dr. ___ to Dr. ___ at ___ on ___.   
-- New moderately severe pulmonary edema. 
-- 1.  Endotracheal tube ends approximately 2.7 cm above the carina. 2.  Satisfactory positioning of right-sided chest tubes. 3.  Multifocal pulmonary opacities.   
-- Small to moderate left-sided pneumothorax with associated rightward shift of mediastinal structures with associated likely collapse of left lower lobe and portions of left lingula.   
-- Since ___, collapse of the right upper and middle lobe has been partially replaced by collapse.  Right lower lobe collapse has developed over the past 3 hr.  Left lower lobe collapse has developed over the past 5 hr.  No pneumothorax.  Overall cardiac size cannot be evaluated.  There is probably a moderate right pleural effusion. ET tube is in standard placement.  Nasogastric tube passes below the diaphragm and out of view.   
-- 1.  Left upper lobe collapse and/or consolidation, less likely hemorrhage in the setting of cough. 2.  New right perihilar and basilar opacities, may be due to aspiration, worsening pulmonary hemorrhage not excluded. 3.  The heart appears mildly enlarged.  This may be due to underlying cardiomegaly and/or pericardial effusion.   
-- Interval development of near complete opacification of the right hemi thorax with possible minimal remaining aerated right upper lobe with rightward shift of mediastinal structures.  Findings are concerning for near complete collapse of the right lung with possible underlying postobstructive collapse or pneumonia.  Underlying compression in the setting of a known primary lung malignancy appears less likely.  Pulmonary vascular congestion is also likely with adjacent mild pulmonary edema.  Left lung is grossly clear.  No left pleural effusion.  No evidence of pneumothorax.  No acute osseous abnormalities.  Effacement of right heart border with left cardiac pacing lead which has its leads follow the expected courses to the right atrium and right ventricle.   
-- Status post VATS within the right lung and mediastinal drains in place.  The patient is postoperatively and remains intubated.  A left internal jugular central line is seen with its tip in the proximal SVC.  A small right apical pneumothorax is also seen, but is not significantly changed compared to the prior study.   
-- Comparison to ___.  The lung volumes are normal.  The right upper lobe is collapsed.  The right heart is shifted towards the right.  The left lung is minimally hyperinflated, but clear.  Moderate cardiomegaly with retrocardiac atelectasis.  No pleural effusions.  The right PICC line has been pulled back and is now located in the upper SVC.   
-- Right mid and lower lung opacities are concerning for pneumonia. Findings were reported to ___ by ___ by telephone at 2 p.m. on ___ at the time of initial review of the study.   
-- As compared to the previous radiograph, the patient has received a new right-sided chest tube.  The amount of pleural fluid on the right has substantially decreased.  There is a remnant millimetric postprocedural right pneumothorax.  The right lung base has re-expanded.  A 1 cm right apical lateral pneumothorax without evidence of tension is unchanged as compared to the previous image.  The left-sided chest tube is also unchanged.  No evidence of tension.  Unchanged appearance of the cardiac silhouette.   
-- No significant interval change. 
-- Interval slight worsening of moderate to severe pulmonary edema. 
-- Increased retrocardiac opacity and pleural effusion, findings concerning for pneumonia in the proper clinical setting.  Follow-up radiographs after treatment are recommended to ensure resolution of these findings.   
-- As compared to the previous radiograph, no relevant change is seen in extent and distribution of the known postoperative changes at the left lung bases.  No new parenchymal opacities.  The extensive right apical parenchymal opacities and the left chest tube are in constant position. Unchanged postoperative changes on the right, unchanged cardiac enlargement. Unchanged normal size of the cardiac silhouette.   
-- Cardiac size is normal.  Bilateral consolidations in the upper lobes and lower lobes larger in the right lower lobe consistent with multifocal pneumonia or aspiration.  There is no pneumothorax or pleural effusion.  ET tube is in standard position.   
-- Moderately severe pulmonary edema.  Differential diagnosis includes pneumonia, aspiration and noncardiogenic edema.  Mild cardiomegaly.  No pneumothorax.   
-- Findings most suggestive of improved pulmonary edema with some residual focal interstitial abnormality.  Right lung volume loss and elevation of the left hemidiaphragm suggest left lower lobe collapse.   
-- 1. A left upper lobe mass-like opacity, predominantly attributable to an aneurysmal aspect of known mediastinal aortic dissection. 2. Large hiatal hernia. 3. No pleural effusions, or pulmonary edema.   
-- Multifocal consolidations, predominantly involving the left upper lobe and superior segment of the left lower lobe, compatible with aspiration or multifocal pneumonia.   
-- Complete collapse of the left lung. NOTIFICATION:  Findings were discussed with Dr. ___ at 11:30 p.m. on ___ at the time of the discovery.   
-- Satisfactory placement of ET tube 
-- Near-complete opacification of the right hemi thorax concerning for pneumonia, hemothorax, or possibly lymphangitic spread.  Possible mass at the right hilus.   
-- Interval intubation with endotracheal tube in appropriate position.  Probable interval placement of a nasogastric tube although it is difficult to confirm if it is seen beyond the mid chest.  No visualized pneumothorax.   
-- Heart size is top-normal.  Mediastinum is unremarkable.  There is intraperitoneal air under both diaphragm.  It appears to be secondary to recent abdominal surgery. There is mild vascular enlargement as compared to the previous radiograph.  Lungs are clear.  There is no appreciable pleural effusion.  There is no pneumothorax.  Gaseous distention of the stomach is noted.   
-- New right upper lobe consolidation consistent with aspiration. 


==> imgs/output_images_responses/00/top_uncertain_responses_3.txt <==
Image: radiol.2020201160.fig2b.jpeg

Responses:
-- radiol.2020201160.fig2b.jpeg
-- Findings compatible with widespread pneumonia in the proper clinical setting.  Recommend repeat after treatment to document resolution.   
-- AP chest compared to ___: Severe pulmonary fibrosis progressed between ___ and ___.  The possibility that this is ARDS or drug reaction should be entertained clinically.  Moderately severe pulmonary edema which developed on ___, has improved.  Mild cardiomegaly is stable.  There is no appreciable pleural effusion.  Transvenous right atrial and right ventricular pacer leads follow their expected courses.  There is no pneumothorax or appreciable pleural effusion.   
-- Diffuse pulmonary edema and vascular congestion.  No effusions. 
-- 1.  Right upper lobe and left upper lobe consolidations concerning for multifocal pneumonia. 2.  Small left pleural effusion. 3.  Moderate pulmonary edema.  Follow-up to resolution.   
-- Heart size and mediastinum are normal.  No pneumothorax is seen.  No significant interval change in the right perihilar consolidation concerning for progression of multifocal infection versus pulmonary edema. .   
-- 1.  Diffuse pulmonary infiltrates, more prominent on the right. 2.  Marked abnormality at the right hilum, either a mass (CT would be necessary for further evaluation) or extensive lymphadenopathy. 3.  Recommend repeat after treatment to assess resolution of this finding.   
-- Known metastatic lesions.  No pneumothorax. 
-- Multiple mediastinal, hilar, and right upper lobe masses compatible with known lung cancer. No evidence of pneumothorax or large pleural effusion.   
-- 1.  Widespread bilateral subcutaneous emphysema.  No visualized pneumothorax. 2.  New left upper lobe collapse or consolidation.   
-- The central venous catheter terminates in the right atrium.  There is mild pulmonary vascular congestion and left perihilar opacification as well as an ill-defined opacity at the right medial lung base, concerning for multifocal infection.  Short-term followup radiographs after diuresis are recommended for evaluation of resolution, if clinically warranted.   
-- Right upper lobe and retrocardiac opacity which could represent multifocal pneumonia in the appropriate clinical setting.   
-- Moderate pulmonary edema with mildly enlarged heart. 
-- Multifocal consolidations, pneumonia and/or aspiration. 
-- 1.  Focal opacity in right mid lung with air bronchograms, may represent pneumonia in the appropriate clinical setting.  Pulmonary edema difficult to exclude. 2.  More than mild pulmonary vascular congestion.   
-- Multifocal pneumonia. 
-- Bilateral parenchymal opacities suggestive of pulmonary edema with possible pneumonia in the proper clinical setting.   
-- Bilateral effusions, potentially on the basis of recent hemorrhage given recent G-tube placement.   
-- No acute cardiothoracic process. 
-- Findings suggesting moderate pulmonary vascular congestion. 
-- Congestive heart failure, but multifocal pneumonia is also within the differential.   
-- 1.  Bilateral subsegmental atelectasis. 2.  Bilateral chest tubes in place. 3.  No definite pneumothorax.   
-- Worsening multifocal pneumonia. 
-- Findings consistent with mild to moderate pulmonary edema. 
-- 1.  Overall, cardiac and mediastinal contours are stable.  No evidence of pulmonary edema.  Lung volumes are slightly diminished with crowding of the vasculature.  Interval worsening of bibasilar airspace consolidations which can be seen with aspiration, but also could be related to underlying infection or aspiration.  No pneumothorax.  No large effusions.  Multiple small biapical blebs.  No acute bony abnormalities.   
-- Complete opacification of both lungs, consistent with diffuse airspace filling, most likely edema.   
-- Moderate pulmonary edema and bilateral lower lobe pneumonia. 
-- Bilateral airspace opacities compatible with diffuse pulmonary edema. More confluent opacity projecting over the left upper lung likely represents additional pulmonary edema though infection is not entirely excluded.   
-- Pulmonary edema without focal consolidation to suggest pneumonia.   


==> imgs/output_images_responses/100/least_uncertain_responses_2.txt <==
Image: 10.1016-slash-j.hrcr.2020.04.015-b.png

Responses:
-- 10.1016-slash-j.hrcr.2020.04.015-b.png
-- Complete opacification of the right hemi thorax status post right pneumonectomy.   
-- AP chest reviewed in the absence of prior chest radiographs: A large right upper lobe mass, presumably a nasogastric tube, has been present in place in the upper stomach since at least ___, displacing the air and fluid component of a moderately large hiatus hernia to the right lower paratracheal station.  There is no leftward mediastinal shift.  Hazy opacification in the right upper lobe reflects upper lobe collapse, more pronounced in the right upper and left lower lobes.  Heart is top normal size.  Pleural effusion is small on the right if any.  Tiny left pleural effusion may be present.  No pneumothorax.   
-- AP chest compared to ___, 8:20 a.m.: The widespread, massive pulmonary infiltration which progressed between ___ and ___ has not improved, and may be slightly worse today.  At this stage, I cannot tell whether the abnormalities are due to cardiogenic or noncardiogenic edema or ARDS, though in all likelihood they are cardiogenic and noncardiogenic edema.  Clinical correlation is essential.  Moderate-to-severe scoliosis distorts mediastinal anatomy, but heart is not particularly enlarged.  No pneumothorax.  Pleural effusion is small on the left, if any. Right jugular line ends close to the superior cavoatrial junction.   
-- Interval placement of a endotracheal tube with tip terminating 2.9 cm above the carinal.   
-- Diffuse pulmonary parenchymal and interstitial process which is likely noncardiogenic edema.  Please refer to subsequent CTA chest for further details.   
-- 1. Endotracheal tube has its tip slightly low lying and could be withdrawn 2-3 cm for optimal positioning. 2. Enteric tube has its tip in the stomach, the proximal side port is well beyond the gastroesophageal junction. This could be advanced for optimal positioning. 3. A focal airspace opacity at the right base is worrisome for pneumonia.  No pleural effusion or pneumothorax is seen.  Heart is not grossly enlarged given portable technique.  The mediastinal contours are normal.  There is some prominence of the pulmonary vasculature which may reflect underlying mild pulmonary edema. NOTIFICATION:  The findings were discussed by Dr. ___ with Dr. ___ ___ telephone on ___ at 3:18 PM, 10 minutes after discovery of the findings.   
-- 1.  Large right upper lobe mass is less well demonstrated on this study.  No new pneumothoraces.  No other new consolidations. 2.  Interval extubation with no evidence of pneumothorax or mediastinal widening. 3.  Worsening pulmonary edema.   
-- There is now near-complete opacification of the right hemithorax with only a small amount of aeration seen.  Findings may reflect rapid development of a large pleural effusion with possible atelectasis and/or consolidation.  A component of post-obstructive pneumonitis cannot be entirely excluded. The left lung appears relatively well aerated.  Interval widening of the mediastinal contour reflecting known aortic dissection.  No left pleural effusion.  No left pulmonary edema.  No pneumothorax.  Multiple right-sided rib fractures appear displaced.  Deformity of the left first rib is unchanged.  Please see separately dictated left chest CTA for details.   
-- AP chest compared to ___, 8:48 p.m.: Severe infiltrative pulmonary abnormality has progressed since ___, accompanied by moderate pleural effusion.  Heart size is normal.  Pulmonary vasculature mildly more dilated.  ET tube in standard placement.  An upper enteric drainage tube can be traced only as far as the distal stomach.  No pneumothorax.   
-- No acute cardiothoracic process. 
-- 1.  Multiple right upper lobe consolidations are concerning for multifocal pneumonia, involving both the right upper lobe and right middle lobe. 2.  Increased opacification of the right middle lobe likely represents worsening pulmonary contusion. 3.  Endotracheal tube terminates at the level of the carina and should be withdrawn by approximately 1 cm for appropriate positioning. Findings were communicated via telephone by Dr. ___ to Dr. ___ at ___ on ___.   
-- Satisfactory placement of ET tube. Bilateral pulmonary opacities in the setting of underlying intracranial hemorrhage, may reflect neurogenic pulmonary edema or ARDS. A component of hemorrhage and/or hemothorax is present.   
-- Complete opacification of the right hemi thorax likely secondary to large right effusion.   
-- ET tube 4.1 cm above the carina.  Right mainstem 8.3 cm above the carina.   
-- Interval placement of an ET tube. 
-- Extensive consolidation throughout the right lung, compatible with aspiration pneumonia.   
-- Hyperinflation, likely due to emphysema. 
-- Status post intubation with endotracheal tube in standard position.  Diffuse lung opacities consistent with pulmonary edema.   
-- Unusual appearance of the aortic arch.  Recommend CT-Chest for further evaluation.  No evidence of pneumonia or hemorrhage.   
-- Multifocal alveolar opacities concerning for severe multifocal contusion with underlying aspiration or pneumonia.   
-- Multiple right-sided rib fractures in conjunction with right pneumothorax, moderate, versus layering pleural effusion. This was discussed with Dr. ___ at 1:45 p.m. on ___ via telephone by Dr. ___.   
-- Diffuse multifocal consolidations compatible with aspiration in the proper clinical setting.  Cardiac size is mildly enlarged and appears slightly larger in size compared to the prior study.  There is no pneumothorax.   
-- Large right upper lobe mass 
-- There is an endotracheal tube whose distal tip is approximately 5 cm from the carina.  There is a right-sided central venous catheter with the distal lead tip in the proximal SVC.  Heart size is within normal limits.  There is mild pulmonary edema and pneumothoraces bilaterally.  No definite consolidation is seen.   
-- New right upper lobe collapse.  No pneumothorax. Results were discussed over the telephone with Dr. ___ by ___ ___ at 12:11 p.m. on ___ at time of initial review.   
-- Interval repositioning of the ET tube, now in satisfactory position.   
-- Findings compatible with moderately severe pulmonary edema, which is worse compared to the CT performed the same day. These findings were communicated via telephone by Dr. ___ to Dr. ___ at ___ on ___.   
-- In comparison with the study of ___, following chest tube removal, there is little if any increase in the substantial pneumothorax on the right. Otherwise, the heart and lungs remain within the normal limits.   


==> imgs/output_images_responses/100/least_uncertain_responses_3.txt <==
Image: 85E52EB3-56E9-4D67-82DA-DEA247C82886.jpeg

Responses:
-- 85E52EB3-56E9-4D67-82DA-DEA247C82886.jpeg
-- Probable pulmonary edema.  Dialysis catheter tip likely in the right atrium.   
-- As compared to the previous radiograph, there are new bilateral perihilar parenchymal opacities, reflecting new mild to moderate pulmonary edema. The opacities are symmetrical. Moderate cardiomegaly with retrocardiac atelectasis persists.  No larger pleural effusions.  No pneumothorax.   
-- Increased pulmonary edema. 
-- Concern for underlying pneumonia in the proper clinical setting. Recommend repeat after treatment to document resolution.   
-- No definite acute cardiopulmonary process.  Likely pulmonary edema.   
-- 1.  Findings consistent with mild pulmonary edema. 2.  Left upper lobe pneumonia may be resolving. 3.  Mild pleural effusions.  Please refer to subsequent CTA of the chest for further details.   
-- Moderate cardiomegaly and pulmonary edema. 
-- New pneumonia. 
-- Bibasilar consolidations are concerning for multifocal pneumonia.  Pulmonary vascular congestion.   
-- Bilateral, right greater than left, heterogeneous airspace opacities could reflect multifocal pneumonia in the appropriate clinical situation, but ARDS is not excluded.   
-- Findings most consistent with mild to moderate pulmonary edema. 
-- No information provided. 
-- Multifocal pulmonary infection. 
-- Heterogeneous opacification of the lung bases, right greater than left, likely reflecting aspiration or developing pneumonia.   
-- Interval progression of multifocal pneumonia.  Right upper lobe cavitation, better appreciated on CT.   
-- Diffuse bilateral infiltrates concerning for multifocal pneumonia.   
-- Findings concerning for multifocal pneumonia including an unchanged suspected right upper lung zone nodular focus and right middle lobe ill-defined opacity concerning for possible nodule, less likely mass.  Alternatively, this may represent right middle lobe collapse, which would be concerning for acute pulmonary embolus.  Short-term followup radiographs could be considered to reassess.   
-- Multifocal pneumonia.  Diffusely increased interstitial markings most consistent with a chronic interstitial process.  Recommend CT to further evaluate and atelectasis in left lower lobe.   
-- In comparison with the study of ___, there is little change. Again there is significant enlargement of the cardiac silhouette with diffuse bilateral pulmonary opacifications, consistent with the clinical diagnosis of multifocal pneumonia.   
-- Bilateral lower lobe pneumonia.  No evidence of congestive heart failure or aspiration.   
-- Multifocal metastatic lesions which appear grossly unchanged. Findings were discussed by Dr. ___ with Dr. ___ by phone at 4:40 p.m. on ___.   
-- Bibasilar and perihilar airspace opacities, concerning for multifocal pneumonia with possible superimposed pulmonary vascular congestion.   
-- Worsening pulmonary edema with increasing right mid lung and left upper lung airspace opacities concerning for multifocal pneumonia.   
-- Interval worsening of opacities in the right mid and lower lungs.  This could reflect atelectasis, aspiration, or pneumonia. Probable right middle lobe collapse.  Please correlate clinically   
-- 1.  ET tube terminates 5.7 cm above the carina. 2.  Stable consolidation of multiple pulmonary metastases.   
-- No pneumothorax. Findings were communicated via phone call by ___ to ___ at 8:11 a.m.   
-- Findings suggesting pneumonia in the appropriate clinical setting.  Follow-up radiographs are recommended to show resolution within eight weeks.   
-- New bilateral lower lobe opacities, concerning for pneumonia and moderate pulmonary edema.   


==> imgs/output_images_responses/100/top_uncertain_responses_2.txt <==
Image: 11547_2020_1203_Fig1_HTML-a.png

Responses:
-- 11547_2020_1203_Fig1_HTML-a.png
-- 1.  Endotracheal tube and nasogastric tube in satisfactory position. 2.  Moderately severe pulmonary edema is unchanged. 3.  Moderate-to-large left and small right pleural effusions. 4.  No evidence of pneumothorax.   
-- Interval placement of an endotracheal tube, enteric tube, and a left IJ central venous catheter.  These have been placed with at the level of the carina.  Recommend withdrawal by 3-4 cm.  Per the wet read, additional devices are present that are not seen on the current study.  The side port of the enteric tube is not identified on the current study. These findings were made in the emergency department at 9:10 a.m., with the patient subsequently transferred to the operating room at 9:30 a.m. where the endotracheal and enteric tubes were also withdrawn by 3-4 cm.  The left IJ central venous catheter is also withdrawn, now terminating at the left brachiocephalic confluence. NOTIFICATION:  ___ called at 9:30AM and discussed with Dr. ___ by Dr. ___   
-- AP chest compared to ___: Severe cardiomegaly and moderately severe pulmonary edema, greater on the right than left, are unchanged. Pleural effusions are small if any.  No pneumothorax.  The stomach is severely distended with air and fluid.   
-- Pulmonary edema, cardiogenic or noncardiogenic, in the setting of mitral regurgitation.  Bilateral effusions.   
-- Worsening pulmonary edema.  Moderate-to-large left layering pleural effusion with atelectasis or consolidation.   
-- Severe widespread diffuse bilateral pulmonary edema, progressed since ___. Pneumonitis cannot be excluded in the appropriate clinical circumstance.  At the time of initial review, the findings were conveyed by Dr. ___ to Dr. ___ ___ telephone at 15:12 on ___, at the time of discovery.   
-- "Bilateral severe perihilar alveolar opacities could represent severe pulmonary edema, diffuse or isolated, severe bilateral pneumonia, or ARDS.  The larynx is}{~s review.  Findings were communicated to Dr. ___ by Dr. ___ at 11:45 on ___ by phone."   
-- Severe pulmonary edema.  This may have improved compared to the earlier study, but is unchanged since ___.  More focal consolidative opacity in the right upper lobe is more concerning for aspiration.   
-- Pulmonary edema. Findings were discussed by Dr. ___ with Dr. ___ by phone at 3:55 p.m. on ___.   
-- 1.  Endotracheal tube in standard position. 2.  Bilateral mid-to-lower lung airspace consolidation and/or pulmonary edema.  Possible underlying infectious process not excluded.  Recommend follow-up to resolution.   
-- Severe pulmonary edema with bilateral pleural effusions. 
-- Diffuse moderately severe infiltrative pulmonary abnormality has worsened appreciably since ___ in both lungs, accompanied by new or increased moderate pleural effusion.  Heart size is normal.  Lines and tubes in standard placements.   
-- Extensive consolidation in the right upper and lower lobes, compatible with aspiration or multi focal pneumonia. These findings were discussed with Dr. ___ at 2:37 p.m. by Dr. ___ by telephone at the time of discovery.   
-- No new infiltrate in the right upper lobe. 
-- Findings suggesting significant pulmonary edema.  No focal airspace consolidation to suggest pneumonia.  Multiple bilateral rib fractures, in various stages of healing.   
-- Findings suggestive of diffuse airspace disease bilaterally, potentially representing pulmonary edema, although pneumonia is also possible.   
-- 1.  Findings most suggestive of multifocal pneumonia.  Diffuse airspace opacities would favor a strongly inflammatory reaction.  Infection or aspiration should also be considered.  There is probably a background of chronic pulmonary changes, and for evaluation of possible subtle interstitial infiltrates, PA and lateral chest radiographs could be obtained.  Results were communicated by telephone to Dr. ___ at 3 p.m. on ___ at the time of initial review.   
-- Acute severe pulmonary edema. 
-- As compared to the previous radiograph, there is a minimal decrease in extent of the pre-existing extensive bilateral parenchymal opacities.  No new opacities are visualized.  No pleural effusions.  No pneumothorax.  Unchanged size of the cardiac silhouette.   
-- Severe infiltrative pulmonary abnormality has improved minimally since ___.  Heart size is normal.  Pleural effusions are small if any.  No pneumothorax.  Left PIC line ends in the low SVC.   
-- 1. New generalized parenchymal process, may be due to aspiration or severe pulmonary edema. Recommend evaluation with conventional frontal and lateral radiographs at full inspiration and upright position if possible, as well as short-term followup radiographs after diuresis. 2.  Increased bilateral lung volumes with reduction of right pleural effusion. 3. Unchanged and increased cardiac silhouette. Recommend follow-up radiographs in the near future after diuresis to ensure resolution.   
-- Bilateral central opacities concerning for multifocal pneumonia. 
-- The findings were communicated via telephone by Dr. ___ to Dr. ___ at ___ on ___.   
-- Severe infiltrative pulmonary abnormality, moderately severe cardiomegaly, and small left pleural effusion progressed between ___.  The sequence of events suggests that the cardiac decompensation was a secondary factor determining edema.  No pneumothorax.  ET tube and nasogastric tube are in standard placements.   
-- Multifocal pneumonia.  Moderate cardiomegaly. 
-- Moderately severe pulmonary edema and probable moderate bilateral pleural effusion.   
-- NG tube tip isin the stomach.  ET tube tip is 7 cm above the carinal. Left PICC line tip is at the level of mid SVC.  Extensive consolidations in the right upper lobe and left perihilar area are extensive.  No interval development of pneumothorax demonstrated.  Minimal left pleural effusion is present.  There is no evidence of pulmonary edema.   
-- The lung volumes are normal.  Moderate cardiomegaly.  Bilateral areas of atelectasis.  Mild-to-moderate pulmonary edema.  The presence of small pleural effusions cannot be excluded.   


==> imgs/output_images_responses/100/top_uncertain_responses_3.txt <==
Image: 1-s2.0-S0196070920301691-gr3_lrg.jpg

Responses:
-- 1-s2.0-S0196070920301691-gr3_lrg.jpg
-- No evidence of pneumonia. 
-- No acute cardiopulmonary abnormality. 
-- 1. No pneumothorax. 2. Focal area of opacity at the right lung base which is suggestive of right lower lobe pneumonia.  Recommend followup to resolution.   
-- AP chest compared to ___: Normal heart, lungs, hila, mediastinum and pleural surfaces.   
-- No acute cardiopulmonary process. 
-- 1. No acute intrathoracic process. 2. Recommend evaluation with PA and lateral chest radiographs when the patient is stable. 3. Possible 6 cm right upper lobe pulmonary nodule better evaluated with CT   
-- No acute cardiopulmonary process. 
-- Right perihilar opacity, question pneumonia.  Recommend repeat after treatment to document resolution.   
-- No evidence of acute disease. 
-- New patchy opacity within the right upper lobe concerning for pneumonia.   
-- No acute cardiopulmonary abnormality. 
-- Small right apical pneumothorax. Findings were discussed by phone with Dr. ___ ___ Dr. ___ at ___ on ___.   
-- No acute cardiopulmonary process. 
-- Hazy opacification at the left base may represent pneumonia or aspiration.   
-- No acute cardiopulmonary abnormality. 
-- No evidence of acute disease. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiothoracic process. 
-- In comparison with the study of ___, there is little change and no evidence of acute cardiopulmonary disease.  The central catheter has been removed. No pneumonia, vascular congestion, or pleural effusion.   
-- No acute cardiopulmonary process. 
-- No evidence of pneumonia. 
-- No acute intrathoracic process. 
-- No evidence of acute disease. 
-- Normal chest radiograph. 
-- No acute intrathoracic process. 
-- No acute intrathoracic process. 
-- Bibasilar peribronchial opacities are worrisome for an infectious process in the proper clinical setting.   


==> imgs/output_images_responses/25/least_uncertain_responses_1.txt <==
Image: 16674_1_1.jpg

Responses:
-- 16674_1_1.jpg
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of pneumonia. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of pneumonia. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of pneumonia. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 


==> imgs/output_images_responses/25/least_uncertain_responses_3.txt <==
Image: 16689_1_5.png

Responses:
-- 16689_1_5.png
-- 1.  Bibasilar airspace opacities, concerning for aspiration or pneumonia. 2.  Mild pulmonary vascular congestion. 3.  Moderate cardiomegaly.   
-- 1.  No evidence of pneumonia. 2.  Bilateral pleural effusions, left greater than right. 3.  Mild pulmonary vascular congestion.   
-- 1.  No evidence of pneumonia. 2.  Mild pulmonary vascular congestion.   
-- 1.  No evidence of pneumonia. 2.  Bilateral pleural effusions. 3.  Mild pulmonary vascular congestion.   
-- 1.  No evidence of pneumonia. 2.  Mild pulmonary vascular congestion.   
-- 1.  Bibasilar airspace opacities, likely atelectasis. 2.  Mild pulmonary vascular congestion.   
-- 1.  No evidence of pneumonia. 2.  Bilateral pleural effusions, right greater than left. 3.  Mild pulmonary vascular congestion.   
-- 1.  No evidence of pneumonia. 2.  Bilateral pleural effusions, left greater than right. 3.  Enlarged cardiac silhouette.   
-- 1.  Mild pulmonary vascular congestion. 2.  Bibasilar opacities may reflect atelectasis, aspiration or pneumonia.   
-- 1.  No evidence of pneumonia. 2.  Moderate cardiomegaly. 
-- 1.  No evidence of pneumonia. 2.  Bilateral pleural effusions. 3.  Mild cardiomegaly.   
-- 1.  No evidence of pneumonia. 2.  Mild pulmonary edema. 3.  Moderate cardiomegaly.   
-- 1.  No evidence of pneumonia. 2.  Mild pulmonary edema. 3.  Moderately to severely enlarged heart.   
-- 1.  No evidence of pneumonia. 2.  Mild pulmonary vascular congestion. 3.  Moderate cardiomegaly.   
-- 1.  No evidence of pneumonia. 2.  Findings suggestive of mild congestive heart failure.   
-- 1.  No evidence of pneumonia. 2.  Mild pulmonary vascular congestion. 3.  Moderately distended stomach.   
-- 1.  No evidence of pneumonia. 2.  Bilateral pleural effusions, right greater than left. 3.  Mild pulmonary vascular congestion.   
-- 1.  Bilateral lower lobe pneumonia. 2.  Moderate cardiomegaly. 
-- 1.  Right lower lobe pneumonia. 2.  Moderate cardiomegaly. 
-- 1.  No evidence of pneumonia. 2.  Mild pulmonary vascular congestion.   
-- 1.  No evidence of pneumonia. 2.  Findings suggesting mild pulmonary vascular congestion.   
-- 1.  Bibasilar airspace opacities, likely atelectasis. 2.  Moderate cardiomegaly.   
-- 1.  No evidence of pneumonia. 2.  Mild pulmonary vascular congestion. 3.  Moderate cardiomegaly.   
-- 1.  No evidence of pneumonia. 2.  Bilateral pleural effusions, right greater than left. 3.  Mild pulmonary vascular congestion.   
-- 1.  No evidence of pneumonia. 2.  Mild pulmonary vascular congestion.   
-- Findings suggesting mild pulmonary edema. 
-- Findings suggesting mild pulmonary edema. 
-- 1.  No evidence of pneumonia. 2.  Findings suggesting mild pulmonary vascular congestion.   


==> imgs/output_images_responses/25/top_uncertain_responses_2.txt <==
Image: 000002-6.jpg

Responses:
-- 000002-6.jpg
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 


==> imgs/output_images_responses/25/top_uncertain_responses_3.txt <==
Image: 000010-5.jpg

Responses:
-- 000010-5.jpg
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings suggesting mild pulmonary edema. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings suggestive of mild congestive heart failure. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings suggesting mild pulmonary edema. 
-- Findings suggesting mild pulmonary edema. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 


==> imgs/output_images_responses/50/least_uncertain_responses_1.txt <==
Image: 000008.png

Responses:
-- 000008.png
-- Large right pleural effusion. 
-- Large right pleural effusion with associated atelectasis, underlying consolidation not excluded.  Small left pleural effusion.   
-- Moderate right-sided pleural effusion with associated volume loss in the right lower and middle lobes.  This is likely slightly increased compared to the prior study.   
-- Moderate to large right and moderate left pleural effusion. 
-- New moderate right and small left pleural effusion with adjacent atelectasis.   
-- Right-sided pleural effusion, unchanged from ___.  No evidence of pneumonia.   
-- Large right pleural effusion with associated consolidation in the right middle and lower lobes.  Findings are concerning for pneumonia.   
-- Bilateral pleural effusions, right greater than left, with adjacent atelectasis.  No evidence of pneumonia.   
-- Large right pleural effusion with adjacent atelectasis.  No evidence of pneumothorax.   
-- Large right pleural effusion with associated consolidation in the right mid and lower lung.  Diffuse pulmonary metastases.   
-- Large right pleural effusion with associated right basilar atelectasis.  No pneumothorax.   
-- Moderate right and small left pleural effusion.  No pneumothorax.   
-- Moderate right pleural effusion with associated volume loss in the right lower and middle lobes.   
-- Moderate right pleural effusion, new since ___.  Pneumonia in the right middle and right lower lobes cannot be excluded.  Mild cardiomegaly and central vascular engorgement are new.   
-- 1.  Increased moderate-to-large right pleural effusion. 2.  Stable right basilar atelectasis. 3.  Stable right hilar lymphadenopathy.   
-- New moderate right pleural effusion.  No pneumothorax. 
-- Moderately to severely enlarged cardiac silhouette with a moderate to large right pleural effusion.  No evidence of pulmonary edema.   
-- Right pleural effusion, moderate in size, with associated atelectasis.  Mild pulmonary vascular congestion.   
-- AP chest compared to ___: Moderate-to-large right pleural effusion has increased in size substantially since ___ following removal of the right pleural tube.  The right apical pneumothorax is small, but unchanged.  Right lung is collapsed.  Left lung is grossly clear.  Heart size is normal.  Dr. ___ was paged at 11:15 a.m. as soon as the findings were recognized.   
-- Moderately to severely enlarged cardiac silhouette with moderate right pleural effusion.  No overt pulmonary edema.   
-- Right lower lobe and probable right middle lobe pneumonia. 
-- Moderate to large right and moderate left pleural effusion, with adjacent atelectasis.  No pulmonary edema.   
-- Moderate right and small left pleural effusion. 
-- New moderate right-sided pleural effusion. 
-- Right pleural effusion, mild to moderate in size, with adjacent atelectasis.  Mild cardiomegaly.  No pulmonary edema.   
-- New right lower lobe collapse.  No pneumothorax. 
-- Moderate right and large left pleural effusion. 
-- Moderate right and small left pleural effusion. 


==> imgs/output_images_responses/50/least_uncertain_responses_2.txt <==
Image: F051E018-DAD1-4506-AD43-BE4CA29E960B.jpeg

Responses:
-- F051E018-DAD1-4506-AD43-BE4CA29E960B.jpeg
-- 1.  Right upper lobe collapse. 2.  Left lower lobe collapse. 3.  Pulmonary edema. 4.  Bilateral pleural effusions. 5.  Aortic dissection.   
-- 1.  Interval placement of a right internal jugular central venous catheter which appears to have its tip in the proximal SVC.  The heart remains stably enlarged.  Mediastinal contours are stable.  There is a diffuse airspace process which is concerning for pulmonary edema.  No pneumothorax is appreciated.  No large pleural effusions.  No evidence of pulmonary hemorrhage.  No acute bony abnormality.   
-- 1.  Right internal jugular central venous catheter tip at the junction of the SVC and proximal right atrium.  No pneumothorax. 2.  Bilateral diffuse airspace opacities, which may represent moderate pulmonary edema or severe aspiration or multifocal pneumonia.   
-- 1.  Moderately severe pulmonary edema. 2.  Right upper lobe collapse. 3.  Left lower lobe collapse.   
-- 1.  Interval placement of a right-sided chest tube with associated improved aeration of the right lung.  No pneumothorax is seen.  There is a persistent diffuse airspace process, which could be seen with diffuse alveolar damage, but is more confluent than expected and could be due to a component of infection or ARDS.  Clinical correlation is advised.  No evidence of pulmonary edema.  No large pleural effusions.  No evidence of pneumothorax.  Overall cardiac and mediastinal contours are likely stable given differences in patient positioning between studies.   
-- 1.  ET tube terminating 1.2 cm above the carina.  Consider retraction by 1 cm for more optimal positioning. 2.  Diffuse bilateral airspace opacities likely reflecting pulmonary edema. 3.  Left pleural effusion.   
-- 1.  Endotracheal tube terminates 4.2 cm above the carina. 2.  Nasogastric tube terminates below the diaphragm with the tip not imaged on the current exam. 3.  Diffuse alveolar opacities with air bronchograms, concerning for multifocal pneumonia.   
-- Moderate cardiomegaly, mild pulmonary edema, and small right pleural effusion.   
-- 1.  Interval placement of a right pigtail catheter with decrease in size of right pleural effusion. 2.  No evidence of pneumothorax. 3.  Left upper lobe collapse.   
-- 1.  Diffuse pulmonary edema with a small left pleural effusion. 2.  Right upper lobe pneumonia.   
-- 1.  Bilateral lower lobe and right upper lobe consolidations concerning for multifocal pneumonia. 2.  Moderate-to-severe pulmonary edema. 3.  Moderately-sized hiatal hernia.   
-- 1.  Interval worsening of diffuse airspace opacities, which may represent worsening pulmonary edema or ARDS. 2.  Small left pleural effusion. 3.  Right internal jugular central venous catheter tip in the proximal SVC.   
-- 1.  No evidence of pneumothorax. 2.  Increased opacification of the right lung, which may represent a combination of increased pleural fluid and/or increased pulmonary edema.  There is a small left pleural effusion. 3.  Unchanged cardiomediastinal silhouette.   
-- No evidence of pneumothorax. 
-- Moderately severe pulmonary edema.  More confluent opacity in the right upper lung field could represent asymmetric edema or infection.  Small right pleural effusion.  Moderate cardiomegaly.   
-- Findings suggesting moderate pulmonary edema.  Moderate cardiomegaly.  Patchy opacity in the left lower lung is probably compatible with atelectasis.   
-- 1.  Interval development of mild pulmonary edema. 2.  Left upper lobe collapse and/or consolidation. 3.  Left base opacity could be due to pleural effusion and atelectasis, underlying consolidation not excluded.   
-- Moderate pulmonary edema. 
-- 1.  Endotracheal tube terminates 3.4 cm above the carina. 2.  Diffuse bilateral pulmonary edema with associated bilateral pleural effusions.   
-- 1.  Bilateral upper lobe consolidations, right greater than left, concerning for multifocal pneumonia. 2.  Enlarged cardiac silhouette, which may be due to cardiomegaly and/or pericardial effusion.  Cardiac and pericardial effusion were better evaluated on the CTA chest performed on the same day. 3.  Pulmonary edema.   
-- No pneumothorax.  Widened mediastinum is likely due to aortic dissection.  Bilateral pulmonary nodules are better assessed on the CT.   
-- 1.  Right upper lobe collapse. 2.  Left upper lobe collapse. 3.  Moderate bilateral pleural effusion.   
-- 1.  Moderately severe pulmonary edema. 2.  Right upper lobe consolidation which may represent edema, aspiration or pneumonia. 3.  Left lower lobe collapse and/or consolidation. 4.  Small right pleural effusion.   
-- 1.  Increased pulmonary vascular congestion and small-to-moderate left pleural effusion. 2.  Worsening left lower lobe collapse. 3.  No evidence of pneumothorax.   
-- 1.  Satisfactory placement of ET tube. 2.  Right upper lobe collapse.   
-- 1.  Satisfactory placement of ET tube. 2.  Worsening pulmonary edema. 3.  Stable cardiomegaly.   
-- 1.  Endotracheal tube terminates approximately 4.2 cm above the carina. 2.  Enteric tube courses below the level of the diaphragm, inferior aspect not included on the image. 3.  Bilateral perihilar airspace opacities, concerning for pulmonary edema.  Diffuse pulmonary airspace process may be due to pulmonary edema, ARDS, underlying infection not excluded.   
-- 1.  Bilateral upper lobe consolidations and interstitial opacities, consistent with multifocal pneumonia. 2.  Enlarged mediastinum, which may be due to lymphadenopathy or underlying mass.  Recommend further evaluation with CT. 3.  Endotracheal tube ends in the mid trachea.   


==> imgs/output_images_responses/50/least_uncertain_responses_3.txt <==
Image: 487354e56da5b0363458d0297446f0_jumbo-1.jpeg

Responses:
-- 487354e56da5b0363458d0297446f0_jumbo-1.jpeg
-- Moderate pulmonary edema.  Worsening right upper lobe consolidation, may represent asymmetric edema vs pneumonia.   
-- 1.  Endotracheal tube terminates 3.8 cm above the carina. 2.  Worsening pulmonary edema. 3.  Bilateral layering pleural effusions.   
-- 1.  Interval development of mild pulmonary edema with associated right upper lobe collapse and/or consolidation. 2.  Endotracheal tube tip approximately 1.8 cm above the carina.   
-- Diffuse bilateral pulmonary edema with moderate bilateral pleural effusions.   
-- 1.  Interval placement of a right-sided chest tube with a decrease in size of the right pneumothorax. 2.  Satisfactory placement of a right-sided chest tube. 3.  Increased diffuse bilateral parenchymal opacities likely representing pulmonary edema.   
-- 1.  Interval placement of a left-sided pigtail catheter with interval decrease in size of the left pneumothorax.  No evidence of tension. 2.  Worsening diffuse airspace opacities, likely representing pulmonary edema. 3.  Stable cardiomediastinal contours.   
-- 1.  Endotracheal tube terminates approximately 4.5 cm above the carina. 2.  Diffuse bilateral airspace opacities may be secondary to pulmonary edema.  However, underlying pneumonia or aspiration should be considered in the appropriate clinical setting. 3.  Enteric tube courses below the diaphragm, distal aspect not included on the image.   
-- 1.  Endotracheal tube terminates approximately 3.5 cm above the carina. 2.  Bilateral perihilar opacities, left greater than right, with peribronchial cuffing, which may represent mild pulmonary edema. 3.  Right lower lobe consolidation, may represent pneumonia or aspiration.   
-- 1.  Interval placement of a right-sided chest tube with near-complete re-expansion of the right lung. 2.  Right-sided pneumothorax.  Please refer to subsequent CT for further details.   
-- 1.  Endotracheal tube terminates in the mid thoracic trachea.  Orogastric tube terminates in the stomach. 2.  Bilateral diffuse airspace opacities, compatible with moderate pulmonary edema. 3.  Right upper lobe collapse.   
-- 1.  ET tube terminates approximately 3.2 cm above the carina. 2.  Diffuse bilateral airspace opacities, consistent with severe pulmonary edema.  No pneumothorax. 3.  Moderate cardiomegaly.   
-- 1.  Endotracheal tube in appropriate position. 2.  Diffuse bilateral pulmonary edema. 3.  Severe widespread pneumonia.   
-- 1.  Endotracheal tube terminates 4.5 cm above the carina. 2.  Diffuse bilateral airspace opacities, likely reflecting pulmonary edema. 3.  Endotracheal tube terminates 4.5 cm above the carina.  Recommend advancement by 2 cm.   
-- Moderate pulmonary edema.  No evidence of pneumothorax. 
-- 1.  Endotracheal tube in standard position. 2.  Diffuse airspace opacities bilaterally, worse on the right, which may reflect pulmonary edema or multifocal pneumonia. 3.  Bilateral pleural effusions, right greater than left. 4.  Bilateral hilar enlargement, which may reflect pulmonary hypertension.   
-- 1.  New left upper lobe collapse. 2.  Right upper lobe collapse. 3.  New mild pulmonary edema.   
-- 1.  Endotracheal tube terminates 4.5 cm above the carina. 2.  Bilateral diffuse airspace opacities, which may represent pulmonary edema, aspiration, or multifocal infection.   
-- Bilateral perihilar alveolar opacities and interstitial opacities, compatible with moderate to severe pulmonary edema.   
-- 1.  Interval placement of an endotracheal tube with its tip in the proximal right mainstem bronchus.  Repositioning is advised.  A nasogastric tube is seen coursing below the diaphragm with the tip projecting over the stomach.  A right internal jugular central line is unchanged in position.  Lung volumes are slightly diminished.  There is a diffuse airspace process which is concerning for pulmonary edema, although diffuse pneumonia or aspiration should also be considered.  No large pleural effusions.  No pneumothorax.  Overall cardiac and mediastinal contours are stable.  Results were discussed by phone with Dr. ___ at 8:40 p.m. on ___ at the time of initial review of the study.   
-- 1.  ET tube in appropriate position. 2.  Diffuse bilateral pulmonary edema. 3.  Right perihilar opacity, which may represent asymmetric edema or aspiration in the appropriate clinical setting.   
-- Moderate pulmonary edema.  Left upper lobe pneumonia. 
-- 1.  Endotracheal tube in appropriate position. 2.  Diffuse bilateral pulmonary edema. 3.  Bilateral pleural effusions, right greater than left.   
-- 1.  Endotracheal tube terminates in the mid thoracic trachea. 2.  Diffuse, severe pulmonary edema. 3.  Right upper lobe collapse.   
-- 1.  Endotracheal tube terminates approximately 4.5 cm above the carina. 2.  Diffuse bilateral airspace opacities with a markedly enlarged cardiac silhouette, may reflect pulmonary edema, aspiration or infection, and less likely pulmonary hemorrhage.  Clinical correlation is recommended.  No pneumothorax.   
-- Moderately severe pulmonary edema.  Small left pleural effusion. 
-- 1.  Endotracheal tube terminates approximately 2.5 cm above the carina. 2.  Diffuse bilateral airspace opacities with relative sparing of the right upper lobe, which may reflect pulmonary edema or diffuse aspiration or infection.  Clinical correlation is recommended.  No pneumothorax.   
-- 1.  Endotracheal tube terminates 4.2 cm above the carina. 2.  Diffuse airspace opacities, which may represent pulmonary edema, aspiration, or multifocal pneumonia. 3.  Bilateral pleural effusions.   
-- Moderate pulmonary edema with associated right upper lobe collapse.   


==> imgs/output_images_responses/50/top_uncertain_responses_1.txt <==
Image: 000003-4.png

Responses:
-- 000003-4.png
-- Bilateral lower lobe pneumonia.  Recommend followup to resolution.   
-- Findings suggesting severe chronic pulmonary infection.  Diffuse predominantly peripheral and basilar reticular nodular opacities, suggestive of chronic fibrotic changes.  No definite evidence of acute disease.   
-- Diffuse pulmonary fibrosis.  No evidence of pneumonia. 
-- Multifocal pneumonia. 
-- Extensive subcutaneous emphysema involving the chest wall and neck with extensive pneumomediastinum and subcutaneous emphysema extending into the neck bilaterally.  Findings suggestive of a diffuse interstitial process.  Recommend followup to resolution.   
-- Diffuse bilateral pulmonary edema. 
-- Bilateral lower lobe and right middle lobe pneumonia.  Recommend repeat after treatment to document resolution.   
-- Multifocal pneumonia. 
-- Multifocal pneumonia. 
-- Multifocal pneumonia. 
-- 1.  Diffuse bilateral pulmonary metastases. 2.  Findings suggestive of mild interstitial pulmonary edema.   
-- Moderately severe pulmonary edema with small bilateral pleural effusions.   
-- 1.  Bilateral lower lobe and lingular pneumonia. 2.  Diffuse interstitial opacities, which may represent pulmonary edema or underlying chronic interstitial lung disease.   
-- Diffuse interstitial opacities concerning for widespread pneumonia.  Followup radiographs after treatment are recommended to ensure resolution of this finding.   
-- Findings compatible with severe pulmonary edema. 
-- 1.  Diffuse bilateral airspace opacities with a relative sparing of the right upper lobe may represent severe pulmonary edema or severe aspiration or multifocal infection, including but not limited to endobronchial spread of pneumonia, mycobacterium organisms, and fungal pneumonia.  No pneumothorax.  Overall, cardiac and mediastinal contours are within normal limits.  No pleural effusions.  No acute bony abnormality.   
-- Bilateral lower lobe and lingular pneumonia. 
-- Severe pulmonary edema.  No evidence of pneumonia. 
-- Moderate pulmonary edema with small bilateral pleural effusions. 
-- Findings suggesting moderate pulmonary edema. 
-- Severe diffuse infiltrative pulmonary abnormality, stable. 
-- Severe diffuse infiltrative pulmonary abnormality, slightly improved compared to ___.  The appearance is consistent with severe pulmonary edema, but other causes of acute noncardiogenic pulmonary edema, such as drug reaction, should also be considered.   
-- Moderate pulmonary edema with small bilateral pleural effusions. 
-- Multifocal pneumonia. 
-- Findings concerning for multifocal pneumonia. 
-- Findings consistent with severe chronic lung disease including fibrosis with possible superimposed acute on chronic process in the right upper lobe.   
-- Diffuse pulmonary reticular parenchymal opacities, more confluent within the right upper lobe and left lower lobe, concerning for widespread pneumonia.  Recommend repeat radiograph after treatment to ensure resolution.   
-- Diffuse bilateral airspace opacities concerning for multifocal pneumonia.   


==> imgs/output_images_responses/50/top_uncertain_responses_3.txt <==
Image: covid-19-pneumonia-58-day-7.jpg

Responses:
-- covid-19-pneumonia-58-day-7.jpg
-- No evidence of pneumonia. 
-- No evidence of pneumonia. 
-- No evidence of acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of pneumonia. 
-- No radiographic evidence of pneumonia. 
-- No evidence of pneumonia. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No radiographic evidence for acute cardiopulmonary process. 
-- No evidence of acute cardiopulmonary process. 
-- No radiographic evidence of pneumonia. 
-- No radiographic evidence of pneumonia. 
-- No radiographic evidence for acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of acute cardiopulmonary process. 
-- No radiographic evidence of pneumonia. 
-- No evidence of pneumonia. 
-- No radiographic evidence of pneumonia. 
-- No radiographic evidence of pneumonia. 
-- No radiographic evidence of pneumonia. 
-- No acute intrathoracic process. 
-- No evidence of pneumonia. 
-- No radiographic evidence for acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No radiographic evidence of pneumonia. 


==> imgs/output_images_responses/75/least_uncertain_responses_1.txt <==
Image: SARS-10.1148rg.242035193-g04mr34g04b-Fig4b-day12.jpeg

Responses:
-- SARS-10.1148rg.242035193-g04mr34g04b-Fig4b-day12.jpeg
-- Low lung volumes with mild pulmonary edema.  No evidence of pneumonia.   
-- The lung volumes are low.  Moderate cardiomegaly with signs of mild fluid overload but no overt pulmonary edema.  No pleural effusions.  No pneumonia.   
-- No comparison.  The lung volumes are normal.  Normal size of the cardiac silhouette.  No pleural effusions.  No pneumonia, no pulmonary edema.  No pneumothorax.   
-- No pneumothorax. 
-- New mild pulmonary edema with new small bilateral pleural effusions.   
-- 1.  Pulmonary edema and probable bibasilar atelectasis. 2.  Enteric tube tip is in the distal stomach. 3.  No pneumothorax.   
-- 1.  Endotracheal tube ends in the mid thoracic trachea.  Recommend withdrawal by approximately 2.5 cm. 2.  Bibasilar opacities may be due to atelectasis versus aspiration.   
-- Heart size and mediastinum are stable.  Lungs are low in volume.  Bibasal atelectasis present.  No definitive consolidation to suggest pneumonia demonstrated.  No appreciable pleural effusion or pneumothorax is seen.   
-- 1.  Right internal jugular central venous catheter tip projecting over the proximal SVC.  No pneumothorax. 2.  Endotracheal tube tip projecting approximately 1.2 cm above the carina. Recommend withdrawal by 2 cm. 3.  Left lower lobe collapse.   
-- No comparison.  The lung volumes are low.  Borderline size of the cardiac silhouette.  Mild pulmonary edema.  No pneumonia, no pleural effusions.  No pneumothorax.   
-- 1.  Endotracheal tube terminates 3.5 cm above the carina. 2.  Mild pulmonary edema. 3.  No pneumothorax.   
-- Mild pulmonary edema, mild cardiomegaly and small left pleural effusion.   
-- No acute cardiopulmonary process. 
-- As compared to the previous radiograph, the patient has received a nasogastric tube. The course of the tube is unremarkable, the tip of the tube is not included on the image.  The lung volumes have decreased. There is a mild fluid overload but no overt pulmonary edema.  No pleural effusions.  No pneumothorax.   
-- Endotracheal tube in appropriate position. 
-- No significant interval change. 
-- No significant interval change. 
-- Heart size and mediastinum are stable.  Bilateral perihilar opacities are extensive, slightly progressed as compared to previous examination, might be consistent with interval development of pulmonary edema, interstitial.  No appreciable pleural effusion demonstrated.  No pneumothorax is seen.   
-- Low lung volumes.  No definite acute cardiopulmonary process. 
-- 1.  New left upper lobe collapse. 2.  Right-sided IJ catheter ends in the low SVC. These findings were discussed with Dr. ___ by Dr. ___ ___ telephone at 3:10 p.m. on ___.   
-- Interval extubation and removal of the nasogastric tube.  The right internal jugular Swan-Ganz catheter has also been removed.  No pneumothorax is appreciated.  There are low inspiratory volumes with patchy bibasilar airspace opacities, likely reflecting atelectasis, although aspiration or pneumonia should also be considered.  No pulmonary edema.  Overall cardiac and mediastinal contours are stable.   
-- Endotracheal tube in appropriate position. 
-- Bibasilar airspace opacities, which are concerning for aspiration or pneumonia.   
-- As compared to the previous radiograph, the patient has undergone right chest surgery.  A right chest tube is in situ.  A 1 cm right apical pneumothorax without evidence of tension.  Unchanged appearance of the cardiac silhouette and of the left lung.   
-- 1.  Pulmonary vascular congestion and mild interstitial edema. 2.  ET tube ends 3 cm above the carinal.   
-- AP chest compared to ___: There is no pneumothorax or appreciable pleural effusion following the removal of the right pleural tube.  Atelectasis in the right lower lobe is mild.  Mild pulmonary edema and vascular congestion are new.  Heart size is normal.  ET tube and nasogastric tube are in standard placements.  A right PIC line ends in the upper SVC.   
-- 1.  Bilateral mild-to-moderate pulmonary edema with low lung volumes. 2.  Bilateral effusions, left greater than right. 3.  Bibasilar atelectasis. 4.  No pneumothorax.   
-- 1.  Endotracheal tube ends 3 cm above the carina. 2.  Low lung volumes with bibasilar atelectasis. 3.  Mild pulmonary vascular congestion.   


==> imgs/output_images_responses/75/least_uncertain_responses_3.txt <==
Image: wong-0000.jpg

Responses:
-- wong-0000.jpg
-- No evidence of pneumonia. 
-- Chronic interstitial lung disease with no evidence of acute cardiopulmonary process.   
-- 1.  No evidence of pneumonia. 2.  Right hilar and right upper lung scarring. 3.  Hyperinflated lungs with flattening of the diaphragm, which may reflect chronic pulmonary disease.   
-- 1.  Findings suggesting mild vascular congestion. 2.  Patchy right mid lung opacity, probably compatible with atelectasis.   
-- 1.  No acute cardiopulmonary process. 2.  Increased interstitial markings in the lungs which could be due to chronic underlying interstitial process.   
-- COPD.  No acute cardiopulmonary process. 
-- No acute cardiothoracic process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- Findings suggestive of chronic lung disease bilaterally including scarring, bronchiectasis, and architectural distortion.  Findings suggestive of underlying chronic lung disease, with a component of edema not excluded.  No evidence of acute cardiopulmonary process.   
-- Findings suggesting mild interstitial pulmonary edema. 
-- 1.  No radiographic evidence of pneumonia. 2.  Emphysema. 
-- No acute intrathoracic process. 
-- No acute cardiopulmonary process. 
-- Findings consistent with pneumonia in the right lower lobe.  Followup radiographs after treatment are recommended to ensure resolution of this finding.   
-- Findings suggestive of chronic interstitial lung disease with a component of mild edema.  No evidence of focal pneumonia.   
-- 1. No acute cardiopulmonary process. 2. Hyperinflated lungs. 
-- No evidence of pneumonia. 
-- No acute cardiopulmonary process.  Right PICC tip in the mid SVC.   
-- No evidence of pneumonia. 
-- Findings suggestive of chronic interstitial lung disease.  No acute cardiopulmonary process.   
-- Diffuse interstitial opacities with a reticulonodular pattern are concerning for a chronic interstitial lung disease.   
-- No acute cardiopulmonary process.  No significant interval change.   
-- No evidence of acute disease. 
-- Findings suggestive of chronic underlying interstitial process.  No definite acute cardiopulmonary process.   
-- Emphysema without evidence for acute process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 


==> imgs/output_images_responses/75/top_uncertain_responses_2.txt <==
Image: 2edb88df42cab5e5fbc18b3965e0bd_jumbo.jpeg

Responses:
-- 2edb88df42cab5e5fbc18b3965e0bd_jumbo.jpeg
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary abnormality. 
-- No acute cardiopulmonary process. 
-- No acute intrathoracic process. 
-- No acute cardiopulmonary abnormality. 
-- No acute intrathoracic process. 
-- No evidence of acute cardiopulmonary process. 
-- No acute cardiothoracic process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute intrathoracic process. 
-- No acute cardiothoracic process. 
-- No evidence of acute cardiopulmonary process. 
-- No acute intrathoracic process. 
-- No acute intrathoracic process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute intrathoracic process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of acute disease. 
-- No acute cardiopulmonary process. 
-- No acute intrathoracic process. 
-- No acute intrathoracic process. 
-- No acute intrathoracic process. 
-- No acute cardiothoracic process. 


==> imgs/output_images_responses/75/top_uncertain_responses_3.txt <==
Image: covid-19-pneumonia-2.jpg

Responses:
-- covid-19-pneumonia-2.jpg
-- No acute cardiopulmonary process. 
-- No evidence of pneumonia. 
-- No evidence of acute cardiopulmonary process. 
-- No acute intrathoracic process. 
-- No acute intrathoracic process. 
-- No evidence of acute disease. 
-- No acute cardiopulmonary abnormality. 
-- No acute cardiothoracic process. 
-- No acute intrathoracic process. 
-- No acute intrathoracic process. 
-- No acute cardiopulmonary abnormality. 
-- No acute intrathoracic process. 
-- No acute cardiopulmonary process. 
-- No acute cardiothoracic process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of pneumonia. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No acute cardiopulmonary process. 
-- No evidence of acute cardiopulmonary process. 
-- No acute intrathoracic process. 
-- No acute cardiothoracic process. 
-- No acute intrathoracic process. 
-- No acute intrathoracic process. 
-- No acute cardiopulmonary process. 
-- No acute cardiothoracic process. 

